An immersed flat polyhedral Klein bottle

We present a polyhedral surface in Euclidean 3-space with the topology of a Klein bottle such that every vertex has zero angle defect and the star of every vertex is embedded. From the perspective of metric geometry, the polyhedron can be viewed as the image of a piecewise smooth isometric immersion of a flat Klein bottle. It is apparently the first such explicit example.

==> data/faces.csv <==
7,9,8
43,45,44
79,81,80
9,11,10
45,47,46
81,83,82
11,13,12
47,49,48
83,85,84
13,15,14
49,51,50
85,87,86
15,17,16
51,53,52
87,89,88
17,7,18
53,43,54
89,79,90
7,8,1
43,44,37
79,80,73
9,10,2
45,46,38
81,82,74
11,12,3
47,48,39
83,84,75
13,14,4
49,50,40
85,86,76
15,16,5
51,52,41
87,88,77
17,18,6
53,54,42
89,90,78
7,18,1
43,54,37
79,90,73
9,8,2
45,44,38
81,80,74
11,10,3
47,46,39
83,82,75
13,12,4
49,48,40
85,84,76
15,14,5
51,50,41
87,86,77
17,16,6
53,52,42
89,88,78
25,27,26
61,63,62
97,99,98
27,29,28
63,65,64
99,101,100
29,31,30
65,67,66
101,103,102
31,33,32
67,69,68
103,105,104
33,35,34
69,71,70
105,107,106
35,25,36
71,61,72
107,97,108
25,26,19
61,62,55
97,98,91
27,28,20
63,64,56
99,100,92
29,30,21
65,66,57
101,102,93
31,32,22
67,68,58
103,104,94
33,34,23
69,70,59
105,106,95
35,36,24
71,72,60
107,108,96
25,36,19
61,72,55
97,108,91
27,26,20
63,62,56
99,98,92
29,28,21
65,64,57
101,100,93
31,30,22
67,66,58
103,102,94
33,32,23
69,68,59
105,104,95
35,34,24
71,70,60
107,106,96
7,9,107,97
43,45,35,25
79,81,71,61
9,11,105,107
45,47,33,35
81,83,69,71
11,13,103,105
47,49,31,33
83,85,67,69
13,15,101,103
49,51,29,31
85,87,65,67
15,17,99,101
51,53,27,29
87,89,63,65
17,7,97,99
53,43,25,27
89,79,61,63
1,19,26,8
37,55,62,44
73,91,98,80
2,20,28,10
38,56,64,46
74,92,100,82
3,21,30,12
39,57,66,48
75,93,102,84
4,22,32,14
40,58,68,50
76,94,104,86
5,23,34,16
41,59,70,52
77,95,106,88
6,24,36,18
42,60,72,54
78,96,108,90
1,19,36,18
37,55,72,54
73,91,108,90
2,20,26,8
38,56,62,44
74,92,98,80
3,21,28,10
39,57,64,46
75,93,100,82
4,22,30,12
40,58,66,48
76,94,102,84
5,23,32,14
41,59,68,50
77,95,104,86
6,24,34,16
42,60,70,52
78,96,106,88


==> data/vertices.csv <==
-0.08802459203023816,-1.4142135623730951,-6.775740164563613
1.369514937042257,-0.7071067811865475,-6.850782940174012
1.369514937042257,0.7071067811865475,-6.850782940174012
-0.08802459203023816,1.4142135623730951,-6.775740164563613
-1.5060271276135053,0.7071067811865475,-6.769177470455078
-1.5060271276135053,-0.7071067811865475,-6.769177470455078
0.021339045458979244,-2,-6.891242919355535
-0.4788206634235064,-0.44828773608402667,-5.581223423307117
1.9499999999999997,-1,-7.014805770653953
-0.3017122639159732,0,-5.37034607949633
1.9499999999999997,1,-7.014805770653953
-0.4788206634235064,0.44828773608402667,-5.581223423307117
0.021339045458979244,2,-6.891242919355535
-0.9482587000258526,0.4482877360840267,-5.803409073316558
-1.8955717595034776,1,-6.747328211990511
-1.2057669114780238,0,-5.875029857920248
-1.8955717595034776,-1,-6.747328211990511
-0.9482587000258526,-0.4482877360840267,-5.803409073316558
-3.8339044999999987,-1.4142135623730951,-0.2876858449085562
-2.7732443282201773,-0.7071067811865475,0.3246865907872376
-2.7732443282201773,0.7071067811865475,0.3246865907872376
-3.8339044999999987,1.4142135623730951,-0.2876858449085562
-4.89456467177982,0.7071067811865475,-0.9000582806043509
-4.89456467177982,-0.7071067811865475,-0.9000582806043509
-3.499999999999999,-2,-0.8660254037844393
-2.275856131957986,-0.44828773608402667,-2.468666688802055
-1.9999999999999996,-1,0
-2.051712263915973,0,-2.339257166250795
-1.9999999999999996,1,0
-2.275856131957986,0.44828773608402667,-2.4686666888020556
-3.499999999999999,2,-0.8660254037844393
-2.7241438680420127,0.4482877360840267,-2.7274857339045764
-5,1,-1.7320508075688772
-2.948287736084026,0,-2.856895256455836
-5,-1,-1.7320508075688772
-2.7241438680420123,-0.4482877360840267,-2.727485733904577
-5.823950815939522,-1.4142135623730951,3.464101615137754
-6.617709530524871,-0.7071067811865475,2.2393567437461654
-6.617709530524871,0.7071067811865475,2.2393567437461654
-5.823950815939522,1.4142135623730951,3.464101615137754
-5.109266088332631,0.7071067811865475,4.688846486529343
-5.109266088332631,-0.7071067811865475,4.688846486529343
-5.97866095454102,-2,3.4271413042177805
-4.59407093706896,-0.44828773608402667,3.205282570035233
-7.05,-1,1.8186533479473215
-4.499999999999999,0,2.946463524932713
-7.05,1,1.8186533479473215
-4.59407093706896,0.44828773608402667,3.205282570035233
-5.97866095454102,2,3.4271413042177805
-4.5517703360323205,0.4482877360840267,3.722920660240275
-4.895571759503477,1,5.015277404421633
-4.485041649212004,0,3.981739705342795
-4.895571759503477,-1,5.015277404421633
-4.5517703360323205,-0.4482877360840267,3.722920660240275
1.667809,-1.4142135623730951,3.464101615137753
1.6678089999999992,-0.7071067811865475,2.2393567437461646
1.6678089999999992,0.7071067811865475,2.2393567437461646
1.667809,1.4142135623730951,3.464101615137753
1.6678089999999992,0.7071067811865475,4.688846486529342
1.6678089999999992,-0.7071067811865475,4.688846486529342
0.9999999999999991,-2,3.464101615137754
-1,-0.44828773608402667,3.2052825700352328
0.9999999999999991,-1,1.732050807568877
-0.9999999999999996,0,2.9464635249327125
0.9999999999999991,1,1.732050807568877
-1.0000000000000004,0.44828773608402667,3.2052825700352328
0.9999999999999991,2,3.464101615137754
-1,0.4482877360840267,3.7229206602402747
0.9999999999999991,1,5.196152422706631
-0.9999999999999996,0,3.9817397053427945
0.9999999999999991,-1,5.196152422706631
-1.0000000000000004,-0.4482877360840267,3.7229206602402747
5.911975407969761,-1.4142135623730951,3.3116385494258593
5.248194593482614,-0.7071067811865475,4.611426196427846
5.248194593482614,0.7071067811865475,4.611426196427846
5.911975407969761,1.4142135623730951,3.3116385494258593
6.615293215946136,0.7071067811865475,2.0803309839257347
6.615293215946136,-0.7071067811865475,2.0803309839257347
5.957321909082041,-2,3.4641016151377544
5.072891600492466,-0.44828773608402667,2.3759408532718838
5.1,-1,5.196152422706632
4.801712263915973,0,2.423882554563617
5.1,1,5.196152422706632
5.072891600492466,0.44828773608402667,2.3759408532718838
5.957321909082041,2,3.4641016151377544
5.500029036058174,0.4482877360840267,2.0804884130762833
6.791143519006955,1,1.7320508075688776
5.690808560690027,0,1.893290152577453
6.791143519006955,-1,1.7320508075688776
5.500029036058174,-0.4482877360840267,2.0804884130762833
2.1660955,-1.4142135623730951,-3.176415770229197
1.105435328220179,-0.7071067811865475,-2.5640433345334026
1.105435328220179,0.7071067811865475,-2.5640433345334026
2.1660955,1.4142135623730951,-3.176415770229197
3.226755671779821,0.7071067811865475,-3.788788205924991
3.226755671779821,-0.7071067811865475,-3.788788205924991
2.5,-2,-2.598076211353315
3.275856131957986,-0.44828773608402667,-0.7366158812331776
0.9999999999999998,-1,-1.7320508075688767
3.051712263915973,0,-0.6072063586819176
0.9999999999999998,1,-1.7320508075688767
3.275856131957986,0.44828773608402667,-0.7366158812331771
2.5,2,-2.598076211353315
3.7241438680420136,0.4482877360840267,-0.9954349263356983
3.9999999999999996,1,-3.464101615137754
3.9482877360840254,0,-1.124844448886959
3.9999999999999996,-1,-3.464101615137754
3.724143868042014,-0.4482877360840267,-0.9954349263356979

